A search for direct heffalon production using the ATLAS and CMS experiments at the Large Hadron Collider

The first search is reported for direct heffalon production, using 23.3/fb per experiment of delivered integrated luminosity of proton-proton collisions at rootS = 8TeV from the Large Hadron Collider. The data were recorded with the ATLAS and the CMS detectors. Each exotic composite is assumed to be stable on the detector lifetime (tau >> ns). A particularly striking signature is expected. No signal events are observed after event selection. The cross section for heffalon production is found to be less than 64ab at the 95% confidence level.

==> lesterplot.dat <==
0 0
1.0 0
1 1
1.02 0.887971
1.04 0.790315
1.06 0.704961
1.08 0.63017
1.1 0.564474
1.12 0.506631
1.14 0.455587
1.16 0.410442
1.18 0.370432
1.2 0.334898
1.22 0.303278
1.24 0.275087
1.26 0.249906
1.28 0.227374
1.3 0.207176
1.32 0.189041
1.34 0.172731
1.36 0.15804
1.38 0.144786
1.4 0.13281
1.42 0.121975
1.44 0.112157
1.46 0.103248
1.48 0.0951546
1.5 0.0877915
1.52 0.0810846
1.54 0.074968
1.56 0.0693829
1.58 0.0642773
1.6 0.0596046
1.62 0.0553235
1.64 0.0513969
1.66 0.0477916
1.68 0.0444779
1.7 0.0414292
1.72 0.0386215
1.74 0.0360333
1.76 0.0336453
1.78 0.0314398
1.8 0.0294012
1.82 0.0275151
1.84 0.0257687
1.86 0.0241503
1.88 0.0226492
1.9 0.0212558
1.92 0.0199615
1.94 0.0187581
1.96 0.0176386
1.98 0.0165962
2 0.015625
2.02 0.0147195
2.04 0.0138746
2.06 0.0130857
2.08 0.0123487
2.1 0.0116596
2.12 0.011015
2.14 0.0104116
2.16 0.0098464
2.18 0.00931668
2.2 0.00881991
2.22 0.00835376
2.24 0.00791611
2.26 0.00750498
2.28 0.00711854
2.3 0.00675512
2.32 0.00641316
2.34 0.00609123
2.36 0.00578799
2.38 0.00550222
2.4 0.00523278
2.42 0.00497861
2.44 0.00473872
2.46 0.00451221
2.48 0.00429823
2.5 0.004096
2.52 0.00390478
2.54 0.0037239
2.56 0.00355271
2.58 0.00339064
2.6 0.00323713
2.62 0.00309166
2.64 0.00295377
2.66 0.002823
2.68 0.00269893
2.7 0.00258117
2.72 0.00246937
2.74 0.00236318
2.76 0.00226228
2.78 0.00216636
2.8 0.00207516
2.82 0.00198841
2.84 0.00190586
2.86 0.00182727
2.88 0.00175245
2.9 0.00168117
2.92 0.00161325
2.94 0.00154852
2.96 0.00148679
2.98 0.00142792

